Negative superhumps in the eclipsing Z Cam + VY Scl star ES Dra

I analyzed All-Sky Automated Survey for Supernovae (ASAS-SN) Sky Patrol data of ES Dra and classified it to be a Z Cam star with VY Scl-type fading episodes. An analysis of Transiting Exoplanet Survey Satellite (TESS) observations showed that this object shows shallow eclipses and that the orbital period is 0.17749895(17) d. Negative superhumps with a period of 0.167830(2) d and the beat phenomenon between the period of negative superhumps and the orbital period were detected in the TESS data between 2020 January and March. The orbital profile systematically varied depending on the beat phase and eclipses were missing in some phases. The eclipses in ES Dra were grazing and the disk was probably not eclipsed in some phases depending on the orientation of the tilted disk. These observations added a support to the interpretation of the precessing, tilted disk as the origin of negative superhumps. Negative superhumps disappeared 4 d before the VY Scl-type fading started. It was likely that the mass-transfer rate quickly dropped when negative superhumps disappeared and the decline of the total luminosity of the disk took 4 d. This provides a measurement of the time-scale of the response of the disk against a sudden decrease of the mass transfer in a VY Scl star. Although one of standstills in ES Dra was terminated by brightening, the identity of ES Dra as an IW And star would require further events.

==> abst.inc <==
I analyzed All-Sky Automated Survey for Supernovae
(ASAS-SN) Sky Patrol data of ES Dra and classified it to be
a Z Cam star with VY Scl-type fading episodes.
An analysis of Transiting Exoplanet Survey Satellite (TESS)
observations showed that this object shows shallow eclipses
and that the orbital period is 0.17749895(17)~d.
Negative superhumps with a period of 0.167830(2)~d
and the beat phenomenon between the period of
negative superhumps and the orbital period were detected
in the TESS data between 2020 January and March.
The orbital profile systematically varied depending on
the beat phase and eclipses were missing in some phases.
The eclipses in ES Dra were grazing and the disk was
probably not eclipsed in some phases depending on
the orientation of the tilted disk.
These observations added a support to
the interpretation of the precessing, tilted disk
as the origin of negative superhumps.
Negative superhumps disappeared 4~d before
the VY Scl-type fading started.  It was likely that
the mass-transfer rate quickly dropped when negative superhumps
disappeared and the decline of the total luminosity of the disk
took 4~d.  This provides a measurement of
the time-scale of the response of the disk against
a sudden decrease of the mass transfer in a VY Scl star.
Although one of standstills in ES Dra was terminated by
brightening, the identity of ES Dra as an IW And star would
require further events.


==> objlist.inc <==
IW And,
Z Cam,
LS Cam,
ES Dra,
SU UMa,
VY Scl

